The regularity theory for the Mumford-Shah functional on the plane

The aim of these notes is to give a complete self-contained account of the current state of the art in the regularity for planar minimizers and critical points of the Mumford-Shah functional.

==> da-fare.txt <==
- Correzioni di Antoine                                           FATTE
- Correzioni del secondo referee                                  FATTE
- Rimuovere il rosso                                              FATTO

DA QUI IN POI I CAMBIAMENTI LI FACCIAMO IN BLU

- Spostare la dimostrazione del corollario 2.1.4 dall'appendice isolata
  all'appendice B, dove si integra con gli altri discorsi         FATTO
- Espandere l'introduzione                                        FATTO
- Aggiungere un overiew del contenuto per ogni capitolo           FATTO
- Cambiato il tiolo dell'indice                                   FATTO
- Aggiungere quanta piu' notazione possibile e termini            
  all'indice analitico                                            FATTO
- Aggiungere piu' osservazioni e commenti                         FATTO
- Cambiato Sigma^1 in \Sigma, K^t, Sigma^2 in K^c e aggiunti      FATTO 




-------------------------------------------------------------------------
Controcommenti:

Ad Antoine, per quanto riguarda il "typo 3": la nostra convenzione e'
scrivere dx quando la variabile di integrazione appare nell'integrando,
e omettere quando la variable non viene scritta nell'integrando.

Al secondo referee, non e' chiaro come mai i numeri nello "stackrel" 
gli coprono il segno di uguaglianza o la disuguaglianza, sul nostro 
overleaf non succede.

Al secondo referee, abbiamo corretto {loc} in {\rm loc}, ma non crediamo
sia cosi' fondamentale che le liste seguano sempre la stessa convenzione
per quanto riguarda numeri e lettere. 

Al secondo referee, l'introduzione ci sembra sufficientemente migliorata,
abbiamo aggiunto una descrizione a ogni capitolo e varii commenti, 
specialmente nei capitoli 3 e 6. 

Al secondo referee, un indice con tutti simboli c'era gia', ma forse 
gli era sfuggito. Ora c'e' un indice analitico dei concetti e un indice 
separato per i simboli, entrambi appaiono nella "table of contets".
-------------------------------------------------------------------------

